Using Sequential Runtime Distributions for the Parallel Speedup Prediction of SAT Local Search

This paper presents a detailed analysis of the scalability and parallelization of local search algorithms for the Satisfiability problem. We propose a framework to estimate the parallel performance of a given algorithm by analyzing the runtime behavior of its sequential version. Indeed, by approximating the runtime distribution of the sequential process with statistical methods, the runtime behavior of the parallel process can be predicted by a model based on order statistics. We apply this approach to study the parallel performance of two SAT local search solvers, namely Sparrow and CCASAT, and compare the predicted performances to the results of an actual experimentation on parallel hardware up to 384 cores. We show that the model is accurate and predicts performance close to the empirical data. Moreover, as we study different types of instances (random and crafted), we observe that the local search solvers exhibit different behaviors and that their runtime distributions can be approximated by two types of distributions: exponential (shifted and non-shifted) and lognormal.

==> authors.txt <==
Alejandro Arbelaez
JFLI / University of Tokyo
arbelaez@is.s.u-tokyo.ac.jp

Charlotte Truchet
LINA, UMR 6241 / University of Nantes
charlotte.truchet@univ-nantes.fr

Philippe Codognet
JFLI-CNRS / UPMC / University of Tokyo
codognet@is.s.u-tokyo.ac.jp


==> response.txt <==
Paper Title: Using Sequential Runtime Distributions for the Parallel Speedup Prediction of SAT Local Search
(we changed the title of the paper inside the .pdf final version
but did not do it in easychair, in order to avoid confusion)

Dear Program Committee,

First, we would like to thank you and the anonymous reviewers for their time and their valuable comments.
We reviewed our paper, and  cover all indicated points, and we think that the current version is significantly better than the previous one.

A more detailed answer for each comment can be found below, the
answers are noted after the symbol "R/" in the beginning of the
line.

Thank you,
Alejandro Arbelaez, Charlotte Truchet and Philippe Codognet


=======================



Review 1

The paper applies order statistics to predict the parallel speedup of
independent multi-walk local search algorithms, for SAT. The idea to
do that is nice, and it looks like the first time order statistics has
been applied in the "parallellisation predication" context.
The setup requires to determine the pdf (or cdf) of the sequential
program, and then using the first order distribution of n independent
copies of this stochastic variable, the expected speedup can be derived.
One problem (discussed by the authors) with this model that for some
programs it is difficult to determine a pdf (one of the class of
reasonable ones), or they exhibit a different pdf in different regions
of the instance of the problem (for SAT that means close to the
fase-transition or far from it). Another problem is that in the model,
it seems assumed that the time to kill processes is zero. The
predicted speedup is an "expected" one, so to give a clear picture of
this expectation, also (at least) the deviation should be explicitly
given in the tables.
The experimental evaluation of the hypothesis implicitly put forward
in this paper (namely that they can predict accurately the speedup
from ... [see above]) is well done. The results are (in my opinion)
not so clear cut and I find the claims (e.g. in the abstract)
exagerated: I would rather say that this paper gives an indication
that starting from their approach, it looks feasible to develop
something accurate. (I would even go as far as saying that any model
that dismisses their approach overlooks the essential stochastics
involved).

In places, it feels like the paper is put together from pieces of
text; I assume text by the same authors, but there are some disturbing
repetitions.

The title could more accurately reflect the contents of the
paper. Something like
Using SEQUENTIAL Runtime Distributions for Speedup prediction
of parallel Local Search for SAT

would do - the title now contains "analysis" but as I understand that
word, no analysis of "of Local Search" is given, neither is
"Parallelization " performed on the basis of the model, so the title
seems inappropriate.

R/ We have updated the title to :"Using Sequential Runtime
Distributions for the Parallel Speedup Prediction of SAT Local
Search"

All in all, this is a decent paper, based on a decent idea, but three
observations push me to weak reject

(1) this is only vaguely related to the central themes of ICLP

R/ in the ICLP CFP, "SAT-Checking" is explicitly mentioned in
the "related paradigms" area, as is "parallelism" in the
"implementation" area

(2) once the (interesting) idea is explained (section 3.2, totaling
one page), nothing more can be learned from the paper

R/ we believe that the experimental evaluation is very
important in order to assess the validity of our model. This is
why we devoted several pages for the experimental evaluation of
the model on a set of problem instances and the adequacy of the
speedup predictions with empirical results. Doing this up to
384 cores requires in fact quite a lot of computational
resources and (experimental) work.

(3) neither minor, nor major revisions would make it acceptable




Small things
============

page 3:
"Assume that Y has a shifted exponential distribution, as suggested by "
didn't they suggest that in a given context ?

R/ Indeed they suggest it in the context of the problems that
they were considering. These authors further developed the
tttplot system based on shifted exponential distributions. As
we mention this later in the paper, We have removed the part
"as suggested by .." in this sentence, for clarity purposes.

"The closest to zero x0 is"
closer

R/ The text of the manuscript has been updated as suggested

page 4:
I understand that too easy instances are excluded, but without knowing
how hard (in runtime) the "too hard" instances are, I cannot see a
good reason: sequential 3 minutes is not much if you aim to use 300+
cores eventually.

R/ In order to determine the set of instances used in this
paper, we employed a 3-minute time-out for a parallel algorithm
with 16 cores. This time limit corresponds to 30 minutes
(average time) of the sequential algorithm. This point has been
clarified in Appendix A as follows: " we filtered out too easy
and too hard instances by running Sparrow using 16 cores and
used a subset of instances whose average runtime across 10
independent executions were between 2 and 3 minutes. This
corresponds to about 30 minutes (average time) for the
sequential algorithm."


The presentation of the Rand-1 ... Rand-10 in running text is
unreadable: one can't compare the instances i a glance - same for the
crafted instances.

R/ In order to provide a better presentation of the instances,
we have moved this part of the paper to the appendix section.

table 1: not clear to me what the system is behind putting things in
bold; eg: last column, 0.03 is in bold for rand9CCASAT but not for
rand8CCASAT

R/ Bold number indicates the theoretical distribution used to
estimate the runtime in parallel. The following text has been
added in order to clarify this point (Page 6): " In the
following tables, bold numbers indicate the distribution chosen
to predict the performance of a given solver."


last sentence: the part "and 1.6*10^38 for the shifted
exponential distri..." seems not needed here; you were talking
about the lognormal distribution, no ? or else, the sentence is
too long

R/ We have removed this part of the sentence

rand7 till rand10 are with r=20; make sure there is also a visual
distinction in the tables between rand1-6 and rand7-10; a small
horizontal line might suffice

R/ A horizontal line has been added in order to have a visual
distinction for tables 1, 2, and 3.

page 9
"On the right part ..."
this is one of the places that look like a repetition - please avoid

R/ We have removed this part of the text

page 11
"As a result, the speedup is not optimal but more close the empirical
experiments"
totally unclear what you want to say here: connecting it to the
previous sentence makes even no sense, because you cannot say that the
speedup is not optimal as a result of using the lognormal or shifted
exp distribution; maybe you miss some adjectives in that sentence ?
("more close" should be "closer to")

R/ We just wanted to say that the speedup is not linear (what
is usually considered by several authors as "optimal"), but we
agree that this is not so clear and not at all essential,
therefore we have removed this part of the text for clarity
purposes.

"it is sometime" -> "... sometimes"

R/ The text of the manuscript has been updated as indicated.

page 12
"by its minimal runtime x0 very small w.r.t. the mean time"
some missing bits in this sentence

R/ This part of the text has been updated as follows (Page 12):
"On the contrary, Sparrow on crafted instances has a linear
speedup which could be explained by the fact that the minimal
runtime is negligible w.r.t. the mean time(i.e., $1/\lambda$
for an exponential distribution). Therefore, the statistical
test succeed for $x_0 \simeq 0$ "


"not possible to experiment other parameters"
"with" missing

R/ The text of the manuscript has been updated as suggested.


"we have observed that the runtime distribution can be characterized
using two types of distributions: exponential (shifted and
non-shifted) and lognormal"
You have observed that for two algorithms - you make is sound here as
if it is a general thing.

R/ It is true that this remark is valid only for the
experiments that we did, that is, for the algorithms and
instances experimented in the paper. The text of the manuscript
has been updated as follows (Page 12): "Interestingly, we have
observed that, for the two different algorithms and the variety
of instances considered in this study, the runtime distribution
can be characterized using two types of distributions:
exponential (shifted and non-shifted) and lognormal."

"Moreover, both the theoretical model and the empirical results also
showed that the best sequential local search solvers is not always the
best one in parallel settings"
The empirical observation has been made before, I am sure.

R/ This par of the text has been updated as follows (Page 12):
"Moreover, the theoretical model confirms the empirical results
reported in the literature for local search algorithms
(Arbelaez and Codognet 2013; Shylo et al. 2011) in showing that
the best sequential local search solver is not always the best
one in parallel settings."



Review 2

The authors of the paper analysed the runtime distributions of local sat solvers
and applied statistical test to them.
Based on this analyse,
they could derive a statistical model of the runtime behavior of parallel local sat solving.
Unfortunately, the used parallel local sat solving is simplest form,
i.e., the local sat solvers are running in parallel without any communication.
Therefore, result of the paper is not very surprising, but nevertheless usefull.
For the experiments, they took the state-of-the-art local sat solvers sparrow and ccasat
and showed empirically that their mathematical models of the runtime behavior matches the empirical runtime behavior.

All in all, the paper is well written, good structured and very well understandable.

I have only some minor recommendation for improvements:
* It's the first time, I heard (/read) the term "capacity solving".
In the SAT literature, normally it is called "solution count ranking"
see e.g. "Careful Ranking of Multiple Solvers with Timeouts and Ties" by Allen Van Gelder

R/ Thank you for pointing this out. The text of the manuscript
has been updated as follows (Page 2): "The computational
benefit of the parallel portfolio is observed in both capacity
solving and speedup factor. Capacity solving, or Solution Count
Ranking (Van Gelder 2011), refers to the ability of improving
the total number of solved instances within a given timelimit,
while speedup refers to the ability of reducing the runtime
(w.r.t. the sequential solver) to solve individual instances."

* the layout of P (\\mathbb\{P\}) is unusual (imho) since \\mathbb is normally used for sets (e.g. natural numbers)
I also looked in the literature, e.g. "Machine Learning - A probabilistic perspective" by Kevin P. Murphy

R/ This part of the text has been updated by using the more
common notation: P_r( Y <= x )

* Why have you used a timeout of 3 hours (180 minutes) but only selected instances which were solved between 2 and 3 minutes?

R/ In order to determine the set of instances used in this
paper, we employed a 3-minute time-out for a parallel algorithm
with 16 cores. This time limit corresponds to 30 minutes
(average time) of the sequential algorithm. This point has been
clarified in the Appendix A as follows: " we filtered out too
easy and too hard instances by running Sparrow using 16 cores
and used a subset of instances whose average runtime across 10
independent executions were between 2 and 3 minutes. This
corresponds to about 30 minutes (average time) for the
sequential algorithm."

* Section 4, first paragraph, typo: "experiment.s"

R/ The text of the manuscript has been updated as suggested.

* Why are only 10 (resp. 9) instances used?

An experiment with a larger set of instances and some aggregated results over all instances would improve the quality of the paper.

R/ Using a larger dataset would have required too much
computational resources (for some executions the algorithm
requires about 3 hours to complete a single execution). We had
thus to limite our attention to a subset of instances, and we
tried to select a representative subset of the usual SAT
instances. We would consider additional datasets in our future
work.


* the matching of your instances identifiers and the cryptic instances names could be moved to the appendix

R/ The description of the instances has been moved to the
appendix section

* Section "5.1.": "For greater p-values, the KS test succeeds, and the empirical distribution can be approximated by the theoretical one with good confidence."
The null hypothesis is that the empirical and the theoretical distributions matches.
Hence, p < 0.05 the null hypothesis is rejected,
But p > 0.05 does not say anything whether the null hypothesis is true or not.
Therefore, the above cited sentence is not quite correct.

R/ This part of the paper has been updated as follows (Page 6):
"The classical threshold for the p-value is 0.05. For greater
p-values, the KS test succeeds (more precisely, the null
hypothesis is not rejected)"

Review 3

This paper adresses the problem of prediciting the runtime of
parallelized local search based SAT solvers.

More specifically, given a probability distribution of the runtime of a
(randomized) solver on an instance I, the problem is to extrapolate the
runtime when many (n=50+) executions of the solver are run independently
and stopped as soon as one solver produces an answer.

If the solver was a simple generate-and-test algorithm,
the runtime distribution of a single execution would be exponential ( ae\^(-bt) ),
which would lead to linear gains when using independent parallelization.
However modern solvers behave differently than generate-and-test,
so that their runtime distributions are different. Then, what order of gain
is to be expected from independent parallelization?

The authors find out that, depending on instances, approximating runtime
distributions by shifted exponentials or lognormal is sufficiently
accurate to be able to predict parallelization speedups quite accurately.
The fact that the runtime distribution of a such complex algorithms
on irregular shapes can be approximated efficiently looks useful.

Some questions remain however:

If an exponential distribution can be interpreted as random generate and test,
is it possible to similarly interpret shifted exponential and lognormal distributions?

R/ The shifted exponential distribution can be observed as a
normal exponential ("random generate and test") with an
additional minimal execution time (for instance a sequential
part). Concerning the lognormal distribution, it is usually
associated to the product of independent random variables. But
we don't have any good algorithmic interpretation of this
phenomenon.

Is it already possible to use the approach
for allocating computing power (e.g. allocating processors to the problem with the
most promising returns)? Is it possible to use samples to adjust solver
parameters for the rest of the problems ?

R/ Yes, this would be an interesting extension to use this framework
for allocating more computing power to the most promising solvers/problems.
But the current version of this framework requires manual analysis,
and is not fully automated yet. For instance, we need to provide
a wide range of theoretical distributions in order to identify
the most suitable one, in some cases it is difficult to find a
suitable theoretical distribution (e.g., CCASAT for crafted instances).
Moreover, using this framework for parameter tuning seems more complicated.
However, this will be part of our future work.



All in all, despite this approach to runtime analysis is in the beginnings, it is reasonably thorough and the top-down pragmatic approach looks promising.

